Randomized Flexible LSQR and LSMR with applications to inverse problems

LSQR and LSMR are iterative methods, based on the Golub-Kahan bidiagonalization algorithm, widely used for large-scale linear least squares problems. FLSQR and FLSMR are flexible variants of LSQR and LSMR, respectively, based on a flexible Golub-Kahan (Arnoldi-like) factorization algorithm, which naturally allow modifications of the solution approximation subspace and/or handling inexact matrix-vector multiplications with the (transpose of the) coefficient matrix, thereby enabling to enforce prior information into the computed solution. The goal of this paper is to introduce sFLSQR and sFLSMR, i.e., sketched variants of FLSQR and FLSMR, respectively, where randomization becomes particularly effective, as it allows to recover short recurrences for the solution approximation. In particular, this paper explores applications to large-scale inverse problems, showing the ability of the new randomized solvers to alleviate computational bottlenecks while preserving reconstruction quality. A theoretical analysis of sFLSQR and sFLSMR is provided, and their performance is validated through numerical experiments.

==> astra_2D_errors.dat <==
iter flsqr sflsqr sflsmr
1.0	0.7912509033592485	0.7936231711645629	0.7924760409127569
2.0	0.6328148749623059	0.6251077894530314	0.6615948610897626
3.0	0.5378149668745583	0.5471286681790792	0.5757335245879583
4.0	0.45518648248162025	0.43875852837515356	0.4972489664254057
5.0	0.36447820101636647	0.36142299575880615	0.40762359111666807
6.0	0.3047865309144143	0.30763337311783473	0.3394159494095155
7.0	0.28495848909260507	0.2836585950693456	0.3161323699557076
8.0	0.2742102238172524	0.27450847044763427	0.2947184305431331
9.0	0.27533009189138663	0.27702621341545325	0.27358914068642537
10.0	0.28615092978598344	0.2913279347423243	0.276845399980305
11.0	0.31100375690421334	0.3278368508422361	0.2878615151489151
12.0	0.33847469368978644	0.35777146695094014	0.3232051343866827
13.0	0.380326971958849	0.40645865280517013	0.3530742175073905
14.0	0.40908246620048183	0.4068082315067069	0.3593886767794029
15.0	0.4562662095427113	0.4629671597041754	0.3882202954505184
16.0	0.5019350782943007	0.5406771032209486	0.4505480584351905
17.0	0.5520763542916928	0.42955769711383635	0.43896265712734844
18.0	0.6189475240504975	0.4592485351109464	0.4987092691007162
19.0	0.6958719271615506	0.426805065567442	0.5773031166268106
20.0	0.7755146168953161	0.40855015939137396	0.6471126385676916
21.0	0.8730588956123355	0.32189973524870247	0.7809206488070479
22.0	0.9645672048238757	0.34411800350514143	0.8111725100707305
23.0	1.1021447278694085	0.33422873485268023	0.994816833923639
24.0	1.2786674744447493	0.35492203023639124	1.0898591992697366
25.0	1.43681305355596	0.45754504436221327	1.1504363925095715
26.0	1.6347054483931236	0.5353920143623498	1.0850255443140355
27.0	1.9054817769678605	0.518935371248074	1.1770665074990745
28.0	2.224306980747611	0.552342481271947	1.297532960809778
29.0	2.462402573926327	1.0721165358982132	1.5493182485765675
30.0	2.7564124388614952	1.1947645755668173	1.5480783519546193


==> astra_2D_residuals.dat <==
iter flsqr sflsqr sflsmr
1.0	0.3100949161481876	0.3134021820152649	0.3111441046700262
2.0	0.18971728777563204	0.1909838510147955	0.19975541007971032
3.0	0.14053559608318172	0.1461576336777225	0.15038827326474083
4.0	0.10956806948874283	0.11873788012928319	0.11761370918444235
5.0	0.081936521411388	0.08816647721088701	0.0889827650622282
6.0	0.06557512338309023	0.0677462927683619	0.07090418350922492
7.0	0.06012082833042992	0.06232234689339784	0.06532245951089358
8.0	0.05543315278815973	0.056730774579049854	0.05988899644522931
9.0	0.05177276688716441	0.05260371350137315	0.05300278810740471
10.0	0.04971187521093257	0.05129269495698734	0.05041453847477128
11.0	0.04788103001864088	0.05119550566225142	0.048770729808523046
12.0	0.04686368941326898	0.05000541257746015	0.04707444985641966
13.0	0.045979177312554805	0.04999838968329716	0.04641474162738966
14.0	0.04559267042655306	0.049993544929929204	0.04633337771600888
15.0	0.04513040313019243	0.04954246667099789	0.04580465454927968
16.0	0.04483000374889355	0.049975663836774833	0.04523837097754779
17.0	0.04458573363972965	0.0519483010715953	0.04533392571511752
18.0	0.04433794299796091	0.051389812576132766	0.044970605787446126
19.0	0.04411823213131839	0.051689345367851976	0.044812143888768856
20.0	0.04392665254734198	0.051861051993633354	0.04474719622335981
21.0	0.0437153732681109	0.05278923815951863	0.04464743287201134
22.0	0.043530733987061185	0.052581225450778854	0.04458563742699619
23.0	0.04327073314792822	0.05274533953972395	0.04486013123802766
24.0	0.04295479397292968	0.05282981718668128	0.04483898633375373
25.0	0.04268410983942986	0.05156722567028491	0.04480653557718975
26.0	0.04235858747436952	0.05186112382483928	0.04490495834864922
27.0	0.04193209136865021	0.051895870721991894	0.0447639827917968
28.0	0.04145919336330379	0.05270761536444633	0.04431599901394551
29.0	0.04112303179065493	0.0525563209051422	0.04407813159634862
30.0	0.040729413685161996	0.05175939366749748	0.04408021741205301


==> astra_3D_errors.dat <==
iter lsqr sflsqr sflsmr
1.0	0.7900228420797218	0.7923538750048086	0.7897118314234547
2.0	0.6326178487058628	0.6453536753847889	0.6450926984116563
3.0	0.541038771761857	0.5415234429871247	0.578019847194124
4.0	0.5021077434116826	0.5036296921939442	0.518119509148231
5.0	0.45834052810829795	0.4455823198612243	0.4866527073602094
6.0	0.42694284016842166	0.41022583164718834	0.4567787481796341
7.0	0.39850936141818677	0.38987281190400225	0.40894199579035473
8.0	0.3865880057037176	0.3816054861623306	0.4049807867769718
9.0	0.3706729574389167	0.3671307316971808	0.3775565113235656
10.0	0.36694271882978835	0.36903112770264723	0.37106046645631857
11.0	0.362960862452932	0.375869776636299	0.3660059084417019
12.0	0.3625244790431859	0.38091030942991233	0.3627232968811966
13.0	0.36363948547219566	0.39566463974142546	0.36476175221563084
14.0	0.36599104500402796	0.40820110179230107	0.3667252038338363
15.0	0.3685552581712135	0.4388209325725621	0.37332234520852586
16.0	0.37290658235180635	0.4425440183702059	0.3750267045521993
17.0	0.3756671063333769	0.46364378997340383	0.38881174722608364
18.0	0.3804235099204691	0.46495399403345544	0.395815907583869
19.0	0.38308461465925064	0.4636263063207582	0.3976151808591913
20.0	0.3872338848550323	0.4648071030009016	0.40745187118364495
21.0	0.390084228974362	0.4567501112032068	0.4090711151004452
22.0	0.39319853031848334	0.4569081148314048	0.4166320278113704
23.0	0.3955953524527064	0.4603133554716339	0.42146115780869803
24.0	0.39788255388392385	0.46161816361894636	0.42313586855801255
25.0	0.40031882427628007	0.46599885484331	0.4276725214144399


==> astra_3D_residuals.dat <==
iter lsqr sflsqr sflsmr
1.0	0.34295872550492845	0.3452041719049936	0.34282747391700114
2.0	0.21411996613251372	0.21509424156021192	0.2146833055792098
3.0	0.1721741827918054	0.16891414198027552	0.17669487852367047
4.0	0.1560671947472539	0.1491514635928827	0.14997002562015216
5.0	0.14251401187491958	0.13035113024753422	0.1368062943427092
6.0	0.13459480711653418	0.11940661060273072	0.1258658078820473
7.0	0.12693213175104967	0.10655980177157803	0.1068928184775045
8.0	0.12477365168938406	0.10047088734187005	0.10513360434760083
9.0	0.12157628507283927	0.08900407674377545	0.0927017658372175
10.0	0.12085942385218083	0.09338008722363017	0.08895191777258821
11.0	0.11977755400662173	0.09117798412593542	0.08523931484275166
12.0	0.11930524044333335	0.08904723047945878	0.08093026668894826
13.0	0.11889712908523695	0.08376572773911704	0.0752280151074157
14.0	0.1186447244747882	0.08772619186304892	0.07388357299187319
15.0	0.11849370819592124	0.09262914962028296	0.07108559690546647
16.0	0.11834331030714447	0.09110827609496001	0.07050659853434633
17.0	0.11828055869540137	0.09024103217376932	0.0671942561212276
18.0	0.1182056390561272	0.08954258425730065	0.06607835262027144
19.0	0.11817546415749262	0.08475088770497537	0.06576769243988276
20.0	0.11813994707207824	0.08386682757895132	0.0640455508404034
21.0	0.1181207846576855	0.08752152598311944	0.06380464257121851
22.0	0.11810405154677481	0.08745472323561283	0.06285488709233997
23.0	0.11809354988583325	0.091614437541836	0.062371200380546374
24.0	0.11808535388447518	0.08491300494081384	0.061971917898426605
25.0	0.11807797024859251	0.08515373544262492	0.06145815513918353


==> cameraman_rnd_errors.dat <==
iter flsqr sflsmr sflsmr_rnd
1.0	0.36593281769974834	0.36632742761763853	0.3657666406405491
2.0	0.3328604198412614	0.336081680436202	0.3349387588429655
3.0	0.317496863282277	0.31892644505433704	0.3214877877518085
4.0	0.30755153872671886	0.3117122556780857	0.3117161099521229
5.0	0.3003337410244109	0.30359534461360393	0.304588716898469
6.0	0.29478189610515176	0.2987683472180016	0.29989490098786925
7.0	0.28987372855448307	0.294448463832339	0.2944038352661134
8.0	0.28593132663645077	0.28972040038131863	0.29035148273431693
9.0	0.2826553233503219	0.2870535435812955	0.2876415715774488
10.0	0.2797632429849233	0.28363737457026683	0.28378170081466925
11.0	0.2772822519231467	0.28123245610008724	0.28115818567648004
12.0	0.27503750508383834	0.2792535029678218	0.2792226970206239
13.0	0.272925360055565	0.27852301238362576	0.2772501475660691
14.0	0.27112244061328106	0.2763850728891912	0.2762042976650035
15.0	0.2694760959655146	0.2760575270503211	0.2745353444124689
16.0	0.2678767009536476	0.27467123811616023	0.27300653668863073
17.0	0.2664058749545894	0.2719540263131766	0.27157631253417475
18.0	0.26513311531576533	0.27019999751117624	0.27105559895148207
19.0	0.26400270631915473	0.27005209740205016	0.26821183603318716
20.0	0.2628080348480469	0.2665753646804362	0.2672720225165837
21.0	0.2617155950446237	0.2656936364937446	0.26617977850559055
22.0	0.2607362043497918	0.2647422033730811	0.26584937709290596
23.0	0.259787051192927	0.2640746965218793	0.26506379891732024
24.0	0.2588599947764247	0.2639237995370981	0.2664038349770947
25.0	0.25795580944524893	0.2650111834809961	0.26424133207278994
26.0	0.25705284964599684	0.2660186376641226	0.26370717897092444
27.0	0.25626970460995313	0.2668498522907035	0.26216171620083706
28.0	0.2554560050288421	0.2675784859870783	0.2605435698249322
29.0	0.2546782143482039	0.2643701890559029	0.25841324348340977
30.0	0.25388824461851006	0.2695481388604889	0.2610125993146256
31.0	0.25318609267197784	0.27257471852653103	0.25826508366439516
32.0	0.25253544244324305	0.2808871490951707	0.25610707548257505
33.0	0.2517542661528737	0.28250393683239794	0.2572276462866642
34.0	0.2510870205827306	0.2857065523952923	0.25861036086363853
35.0	0.25051089707608765	0.27788097015416	0.25902725086885287
36.0	0.24985846108887236	0.27986872738922325	0.259462425136379
37.0	0.24920836848866346	0.2755472041556144	0.26119681984774107
38.0	0.24866561325794148	0.27127749416037744	0.2642847644212371
39.0	0.24803093324055048	0.26560673062167284	0.2644094054490169
40.0	0.24736498335616372	0.2679719334791351	0.25813843912507595
41.0	0.24680296669670906	0.26776999462673357	0.25810535688597935
42.0	0.24633164610590014	0.2638340327461863	0.26655597485507365
43.0	0.24584826614941532	0.2618587349027034	0.2677812810151606
44.0	0.24532190928153555	0.2641492850284106	0.2771321904409947
45.0	0.24476502059731892	0.27044446824915036	0.26790989654406283
46.0	0.2443160455577295	0.2703240035981077	0.2718689723231958
47.0	0.24388177655998564	0.27610631373112615	0.2671041284861331
48.0	0.24346179853608516	0.2563337607683232	0.2712757156725515
49.0	0.2429622661849219	0.25611859133549136	0.2755645949959292
50.0	0.24247501964639917	0.26048874722965637	0.27724216106265426


==> cameraman_rnd_residuals.dat <==
iter flsqr sflsmr sflsmr_rnd
1.0	0.12450962180761577	0.1248712599914236	0.12475759922674101
2.0	0.07607591637730002	0.07819300874439157	0.07730644354078908
3.0	0.06232930986243552	0.06261155832548974	0.0639799064561402
4.0	0.05687899540104445	0.058074615770833456	0.05801190738484064
5.0	0.05421007518547694	0.05477642043995693	0.0550274158295647
6.0	0.052806552888622946	0.05336422365491401	0.05363408304635312
7.0	0.05189750618630699	0.05240028190427517	0.05241210380710125
8.0	0.05132668331430318	0.05161245863748049	0.051741914498141854
9.0	0.050953454381133724	0.05125787077372542	0.05136288579340619
10.0	0.05068405038897328	0.050898573143051455	0.05094765261205651
11.0	0.05049657950161436	0.05068377074337054	0.05072369071628661
12.0	0.05035591770404761	0.05052930293675372	0.05057696191561583
13.0	0.050242293317894274	0.050479299035512404	0.05044987481681114
14.0	0.050159415886415405	0.05035055286638909	0.05039058592661546
15.0	0.05009382880484074	0.05033210029573944	0.05030500950884518
16.0	0.05003761946973131	0.0502628534215295	0.05023903260841659
17.0	0.04999182332114323	0.05014127263781444	0.05018325077466743
18.0	0.04995601838243856	0.05007704300278376	0.05016485983419056
19.0	0.04992858970759655	0.050071888677408444	0.050078491351574134
20.0	0.049902348770957304	0.04996529508333521	0.05005510653642833
21.0	0.04988077847411509	0.0499447956641151	0.050030087796020924
22.0	0.049863986524236736	0.04992322093595485	0.050022506265654826
23.0	0.049849226449231544	0.04991036123510596	0.05000537065160006
24.0	0.049836111980654	0.04990752877119566	0.05003440224591944
25.0	0.04982438894973047	0.0499295537512756	0.04999530236666667
26.0	0.049813808644668056	0.04994838283887984	0.04998762421324599
27.0	0.049805258150395534	0.049966013640308886	0.04996773663291304
28.0	0.049796806666897404	0.049980142523392314	0.04995040849911201
29.0	0.04978909327603093	0.049924483217960884	0.049922625090734966
30.0	0.049781946214864425	0.05001523327742034	0.04995131337429971
31.0	0.04977613537387468	0.05006306554418032	0.049919389902931155
32.0	0.049770976189085867	0.05020990841849832	0.04990051177159522
33.0	0.049765160747213356	0.05023863582544159	0.04991051122041423
34.0	0.04976066239555512	0.05028943332384253	0.04992276379246739
35.0	0.04975688208874206	0.050166859423679634	0.04992689086471037
36.0	0.04975270972039452	0.05019018425151396	0.049931642374239464
37.0	0.049748848140050456	0.05014683934330856	0.049953120295501634
38.0	0.04974576493637875	0.05011156335587488	0.049985852389575355
39.0	0.04974225345793218	0.05004839361246061	0.04998717981554184
40.0	0.049738713106795854	0.05006453561807341	0.04992427417196653
41.0	0.0497357942009422	0.05006854851083975	0.04992402921450152
42.0	0.04973343779206231	0.0500453451712604	0.05000064309252292
43.0	0.049731397450330894	0.05002789668793923	0.05001262970948904
44.0	0.04972922719962849	0.050052737752782205	0.05009692087027058
45.0	0.049726775397163886	0.05011124958822673	0.050016550543046726
46.0	0.04972491156722767	0.050118907061238636	0.05004974927536483
47.0	0.04972320235193225	0.05016925071374909	0.05001156642841287
48.0	0.04972168174892905	0.0500028532783347	0.050038188288216434
49.0	0.04971994066475822	0.050001365320154596	0.05006717374848016
50.0	0.04971815769832494	0.04997719679642451	0.05007865256437116


==> convergence_nl_10_rho_08.dat <==
iter	r_flsqr	r_sflsqr	r_sflsmr	bound_sflsqr	bound_sflsmr
1.0	0.460686717476636	0.46133550606695933	0.46214185692941706	2.069758314869893	0.47983892133350275
2.0	0.32555347251446776	0.33243267726176934	0.3332921761216396	1.7377455283101877	0.3487900236078055
3.0	0.22175690247991364	0.24471118764751612	0.2367808836505575	1.4319668768837694	0.3123419586863706
4.0	0.18483588233132053	0.1976942279142823	0.1861650462918578	1.2913427310731833	0.23797718350723798
5.0	0.17086701311249874	0.18482998507577428	0.17182835347960726	1.228940707013678	0.22805348914268384
6.0	0.1507923996237559	0.1681340605792282	0.1604059999775403	1.0875906413200416	0.23583127659863923
7.0	0.14037389600904907	0.15675461381740188	0.14239296801438764	1.020016767169216	0.18556144978294303
8.0	0.1362288466456819	0.15317815057999384	0.13856906671383826	0.9878669737421157	0.19186982661425425
9.0	0.13160805923776758	0.15029796194743011	0.13593474817811346	1.0388718822151504	0.22005511238363035
10.0	0.1270127746065123	0.1403719531425101	0.1300567446380993	1.0433701908119817	0.16098313975222928
11.0	0.11980163621714629	0.14177832998324258	0.12422301611177568	0.9875102136292202	0.17818416756124014
12.0	0.11606768967075608	0.14218932559465772	0.12001464751455876	0.9573960136770134	0.15869787330734478
13.0	0.11242116170586622	0.13636974281091294	0.11686073132076231	0.9313078773245986	0.1598951428634395
14.0	0.10884307783246479	0.13374528548568307	0.11423780173553673	0.9371590860442226	0.1890299128427747
15.0	0.10507560664737949	0.1336504404177879	0.10864199008263589	0.9425517225038926	0.21676672403988043
16.0	0.1030516482145138	0.13443732403529227	0.10526636729077865	0.9264158075984734	0.17095519852108954
17.0	0.10167846550707392	0.13336442163937937	0.1029823291969022	0.9470350390666343	0.16130878290553888
18.0	0.10052037973650725	0.13453490216298772	0.10122462509252941	0.9925394791502672	0.13350317115268132
19.0	0.09961020987984348	0.1321087931227446	0.10031884028537538	1.0505211220974462	0.16505671890886983
20.0	0.09907589487085904	0.1347112313097884	0.09958609212950553	1.0983094818596628	0.22100973866464968


==> convergence_nl_10_various_rho.dat <==
rho	r_rho_flsqr	r_rho_sflsqr	r_rho_sflsmr	bound_rho_sflsqr	bound_rho_sflsmr
1.01	0.09665903448241506	0.13680025820559108	0.10034477349780008	1.2653431017486645	1.5409638426404233
1.0119191919191919	0.09788694241277093	0.14413549360976247	0.10425428095540978	1.22974083113931	1.308080711386609
1.0138383838383838	0.10142785749240632	0.13337309799118097	0.10797659570028426	1.3463564510180397	1.1382504091611103
1.0157575757575759	0.10300240558641914	0.12817879558571088	0.11019763603045912	1.349100927523312	0.830644447750919
1.0176767676767677	0.10411342976980639	0.12622310894753336	0.10783083295533985	1.4838644362334175	0.8988533599032208
1.0195959595959596	0.10441043838982365	0.13297289059681197	0.10911816971166782	1.4133548902195527	0.7596823311224667
1.0215151515151515	0.10512270693546326	0.1352390207917827	0.11004408351286664	1.4103519362647974	0.6675668170965698
1.0234343434343434	0.1055085751056311	0.13462345176915685	0.11068251691401085	1.5354189754391077	0.6637418210751522
1.0253535353535355	0.10574313478289753	0.12214779850671917	0.11082367148660612	1.5012337611380187	0.7084227751439969
1.0272727272727273	0.10697325665896688	0.12269863962030779	0.11065666554225562	1.4527058130202866	0.7406832648406023
1.0291919191919192	0.10762774887989884	0.1296475027829925	0.11005648666956121	1.5722721190264515	0.7062200554129581
1.031111111111111	0.10724483904342265	0.1330745231338987	0.10897453076881544	1.6051093278094817	0.7055178371749636
1.033030303030303	0.10705071839319662	0.13446440163894693	0.10834610428769965	1.5931597789333007	0.7068289414925611
1.034949494949495	0.10724694840227222	0.13874823616686172	0.10897191915946874	1.60341145200408	0.6749913299951418
1.036868686868687	0.10761603163895772	0.14044130597956458	0.11124928088824883	1.5546030698081963	0.641040520697567
1.0387878787878788	0.10817668110950654	0.13797487668675185	0.11309164774799625	1.3718645446141255	0.6633693565951707
1.0407070707070707	0.10879974978956404	0.1347504415349399	0.1128992944193673	1.3521959926009797	0.6945144851421611
1.0426262626262626	0.10902923662689895	0.13144812684844645	0.111912968842799	1.3549576979251983	0.7483366639103237
1.0445454545454544	0.10880003248402927	0.1287912959077291	0.1110916383750707	1.3486563432939724	0.8476347203151053
1.0464646464646465	0.1084369584931649	0.12727245669734286	0.11157110601955167	1.3448585369962776	0.9640562249563973
1.0483838383838384	0.10823975709346768	0.12737337185307937	0.11507512247105248	1.3487427165183519	0.8687465885989651
1.0503030303030303	0.10839799725454018	0.1292698519895056	0.1171279916075699	1.3657529108317095	0.616244607470185
1.0522222222222222	0.1088567996074224	0.13166927282476382	0.11665244750815544	1.4055878431757507	0.44852085049460605
1.054141414141414	0.10929495856789875	0.1323686025677302	0.11558046992293584	1.4514701853117755	0.3578320698098863
1.0560606060606061	0.10946563904865932	0.13128735073246547	0.11451183119034863	1.4769083476675584	0.3037169151724932
1.057979797979798	0.10936922262673612	0.12967145320837853	0.11366046131347725	1.484281915173066	0.2846106170645818
1.05989898989899	0.10911949796889855	0.12828914182765874	0.11331326136598403	1.4821219377903831	0.32136080671853784
1.0618181818181818	0.1088303750638419	0.12740904947235632	0.11368582742473225	1.4764319012703278	0.3954261311685868
1.0637373737373736	0.10857102075051972	0.12706903001818623	0.114218935490613	1.4712600014142534	0.4262073078693494
1.0656565656565657	0.10834107216725132	0.12725344819621442	0.11406631943812247	1.4681243255037437	0.39938451396125857
1.0675757575757576	0.10808644443117786	0.12801292345280013	0.11327784210101077	1.4646743457676459	0.36168920131885035
1.0694949494949495	0.10776212995724234	0.12934953088103654	0.11224571302120809	1.4569248480262134	0.3350764284763817
1.0714141414141414	0.10737090319667617	0.1309663327225384	0.11120492512320829	1.4442852554507712	0.3187902069486869
1.0733333333333333	0.10694735893682542	0.13236071104412878	0.11025317621267222	1.4301600320186452	0.30787334238519926
1.0752525252525253	0.1065304887256915	0.13315062637782665	0.10942881307254562	1.4184367166595304	0.298943455615171
1.0771717171717172	0.10615113148561928	0.1332031313160843	0.10874739248548926	1.4112950216735407	0.29015954439998937
1.079090909090909	0.10582929939665531	0.1325781130760514	0.10821333859749346	1.4088691340212183	0.2807185146010769
1.081010101010101	0.10557310334059673	0.13145167212373537	0.10782232693969838	1.4095293192949658	0.27075310521536866
1.0829292929292929	0.10537732819113076	0.13005392399251992	0.10756135704832187	1.410803348528309	0.2613384959603396
1.084848484848485	0.10522407796306654	0.12860103081749932	0.10740786853268044	1.4106427838939595	0.25429348458864864
1.0867676767676768	0.10508799529111829	0.12723676954685742	0.107329057913002	1.4081634830082728	0.2516055272585849
1.0886868686868687	0.10494475998077965	0.1260181800641278	0.10728524652225255	1.403578976202718	0.25435273890061927
1.0906060606060606	0.1047781517875363	0.1249435976652205	0.10723820321297285	1.39769247525138	0.2618193542361287
1.0925252525252525	0.10458220145067501	0.12398940255485369	0.10715948289260889	1.3913891577099595	0.2721002948123916
1.0944444444444446	0.10435902952458527	0.12313229507070604	0.10703399487319894	1.3853364031081021	0.2833499153746749
1.0963636363636364	0.10411519219941867	0.12235655833986626	0.10685852850260595	1.3798834952847034	0.29424746184333117
1.0982828282828283	0.1038586885490421	0.12165402470756916	0.10663773559538405	1.3750749880440503	0.30382551776374467
1.1002020202020202	0.1035972648454987	0.12102212461314671	0.1063799298375351	1.3707086452510107	0.3112003676169536
1.102121212121212	0.10333774994791482	0.12046189649351818	0.10609390327268253	1.3664067526233539	0.3154452835445447
1.1040404040404042	0.10308595175970878	0.11997615414176964	0.10578708648801856	1.3616951920085685	0.3156665831162833
1.105959595959596	0.10284674559617443	0.11956764976468338	0.10546496810587863	1.356095155317537	0.31125162374738324
1.107878787878788	0.10262412503103366	0.119237278022695	0.10513147790073636	1.349231926674564	0.30216697132886783
1.1097979797979798	0.10242108691314426	0.11898273397834098	0.10478985084529854	1.3409539641191075	0.2891250404164757
1.1117171717171717	0.10223930309813509	0.11879823355489436	0.10444340529796947	1.3314320888260935	0.27348753893114675
1.1136363636363635	0.10207863471682518	0.11867555009181928	0.10409584476785234	1.3211809502068677	0.25692879694106224
1.1155555555555556	0.10193668800321588	0.11860568391008795	0.10375106402961126	1.310943452154947	0.24101780813877802
1.1174747474747475	0.10180873795642524	0.11857978536796294	0.103412725019703	1.3014462049066593	0.22689067982075892
1.1193939393939394	0.10168831988173713	0.11858859331382254	0.10308389090924337	1.2931535168007704	0.21510677039661902
1.1213131313131313	0.10156850255136733	0.11862130101895528	0.1027668550635509	1.2861810524793198	0.20569825519343893
1.1232323232323231	0.10144342786172039	0.1186655025460541	0.10246315214655852	1.2803915355453548	0.19835471163696247
1.1251515151515152	0.10130947507114117	0.11870876020791499	0.10217367466674258	1.2755514847808704	0.1926354351537539
1.1270707070707071	0.10116561506098333	0.11874079150392429	0.10189882271014004	1.2714414210600704	0.188118235328078
1.128989898989899	0.10101298736660344	0.1187549493248218	0.10163864350826894	1.2678991014022907	0.1844633338289858
1.1309090909090909	0.10085407340120549	0.1187484547660701	0.10139294349682489	1.2648214836772507	0.18142083393536454
1.1328282828282827	0.10069186805727952	0.11872166929867384	0.10116137092978747	1.2621518463730137	0.17881505390546018
1.1347474747474748	0.10052927868343119	0.1186769837651164	0.10094347371555634	1.259866187180183	0.17652485350693845
1.1366666666666667	0.10036879497486241	0.11861777221046417	0.10073873869131736	1.2579635975986396	0.17446708240919626
1.1385858585858586	0.10021237057766241	0.11854761592293266	0.1005466178901684	1.256460706682703	0.17258445180807183
1.1405050505050505	0.10006143302319424	0.11846982379738316	0.1003665460499387	1.2553885761377914	0.17083716073912852
1.1424242424242423	0.09991695435665826	0.1183871909891358	0.10019795235696866	1.2547898501542825	0.16919725967640942
1.1443434343434344	0.09977953992624009	0.11830191875232808	0.10004026842771566	1.2547137558347934	0.16764488933784685
1.1462626262626263	0.09964951336654525	0.1182156293439968	0.09989293383113451	1.25520700528843	0.1661657714205945
1.1481818181818182	0.09952698888240334	0.11812942899128313	0.09975539996786355	1.2563007511051434	0.16474952809342208
1.15010101010101	0.09941192893549654	0.11804398937834282	0.09962713286627084	1.257997601283348	0.16338855019573825
1.152020202020202	0.09930418859160473	0.11795963053451819	0.09950761513202196	1.2602653964185904	0.16207723024858453
1.153939393939394	0.09920354885175685	0.11787639732926987	0.09939634733821012	1.2630418383802746	0.16081143962006744
1.155858585858586	0.0991097413600618	0.11779412438615483	0.09929284933452984	1.2662472706891765	0.15958816992989638
1.1577777777777778	0.09902246655049796	0.11771249157498984	0.099196660299884	1.269798639264963	0.15840528589776007
1.1596969696969697	0.09894140691545049	0.11763106834026076	0.09910733934766387	1.2736193736774652	0.15726135420150972
1.1616161616161615	0.09886623670735328	0.11754934549449185	0.09902446664109471	1.2776439059730402	0.15615552363049287
1.1635353535353536	0.09879662888575089	0.11746676327624722	0.0989476428132596	1.2818184031070896	0.1550874416215493
1.1654545454545455	0.09873226039098992	0.11738274868570432	0.09887648569379034	1.2860998070968506	0.15405719492070966
1.1673737373737374	0.0986728145878418	0.11729666389898348	0.09881062754572498	1.290453195305538	0.1530652607986804
1.1692929292929293	0.09861798820472267	0.11720792948968027	0.09874974830893851	1.2948513532505672	0.1521124995254821
1.1712121212121211	0.0985674817608733	0.11711598269481553	0.0986934729543618	1.2992696978215008	0.15120001979619532
1.1731313131313132	0.0985210180961858	0.1170201904420408	0.09864162543809721	1.303686374956055	0.150329426200057
1.1750505050505051	0.09847831589669497	0.1169202949596437	0.09859374299972085	1.308094391455294	0.14950232277918823
1.176969696969697	0.09843913011352612	0.11681506344440624	0.09854993064528869	1.3124710685155085	0.14872070403345036
1.1788888888888889	0.09840326091904826	0.11670418795064494	0.09850902112540275	1.316799438944902	0.14798694478393776
1.1808080808080808	0.09837040604730735	0.11658675186545138	0.09847195512554856	1.3210680765384017	0.147303535384876
1.1827272727272726	0.09834043117541909	0.11646383804657975	0.09843761567236184	1.3252390700872088	0.14667187064934684
1.1846464646464647	0.09831312112270837	0.11633305031159052	0.09840668001176474	1.3294220655289555	0.14609546350398128
1.1865656565656566	0.09828773431156482	0.11623831078256044	0.09881372785713638	1.3335639448631649	0.14557519790518786
1.1884848484848485	0.09826591648599643	0.116054820335622	0.09835188967027335	1.3367970532704463	0.14511630060461006
1.1904040404040404	0.09824503677051893	0.11589364332787239	0.09832392120980306	1.3411715476524442	0.14471143894150063
1.1923232323232322	0.09822308866203441	0.11569129683174159	0.0986877276814165	1.3437297984850618	0.14431941361987435
1.1942424242424243	0.09820919243801074	0.11520825927015944	0.09865138902561175	1.3458967509255026	0.14408228187676383
1.1961616161616162	0.09819485201507376	0.11445068295956348	0.09861764938119363	1.335302245913584	0.14377801748505686
1.198080808080808	0.09818768566032776	0.11507644185145852	0.09858637428701165	1.3646009486947739	0.14378598757212543
1.2	0.09815447147691518	0.11321046573558011	0.09855743231895656	1.3345020419457867	0.1454884970315946


==> errors_flsqr.dat <==
iter_lsqr	err_lsqr	iter_flsqr	err_flsqr
1.0	0.3659327993051388	1.0	0.3659774164026365
2.0	0.3327843591786031	2.0	0.33291018675774897
3.0	0.31723699998485094	3.0	0.3174869134458427
4.0	0.30716507042655156	4.0	0.3075261124572307
5.0	0.2998214023497798	5.0	0.300287799990883
6.0	0.29413083927411227	6.0	0.2947020313172103
7.0	0.2890868042319006	7.0	0.2897724918521743
8.0	0.28509390147244074	8.0	0.28585067216084786
9.0	0.2818236700993019	9.0	0.2826491651363229
10.0	0.27895980798642583	10.0	0.2798544108957129
11.0	0.2765053554979136	11.0	0.277464123783364
12.0	0.27429405201236196	12.0	0.27529414723115775
13.0	0.272241629034706	13.0	0.27324254607609016
14.0	0.27047773843642325	14.0	0.2714607022224068
15.0	0.2688801070405203	15.0	0.2698286771460811
16.0	0.26737584629363453	16.0	0.26824006851984833
17.0	0.266018792859931	17.0	0.2667541104148106
18.0	0.26488750236807673	18.0	0.2654777444000415
19.0	0.2639007412713728	19.0	0.26436159587187724
20.0	0.262916647690319	20.0	0.2631909951673857
21.0	0.262058585355747	21.0	0.26212947539455156
22.0	0.26129715395057196	22.0	0.2611720582100194
23.0	0.26061506432300274	23.0	0.26024440015008876
24.0	0.2600083148094965	24.0	0.2593416104168584
25.0	0.2594692408236193	25.0	0.2584562096276212
26.0	0.25898371110433804	26.0	0.25755119760694445
27.0	0.2586236553479032	27.0	0.25676868373099904
28.0	0.2583070832031537	28.0	0.2559724796687784
29.0	0.25807306387909446	29.0	0.25520333628383646
30.0	0.2578883579112909	30.0	0.25441735881837685
31.0	0.25778245618982076	31.0	0.25371408461180384
32.0	0.25773248303459234	32.0	0.2530673171425662
33.0	0.2577531287638517	33.0	0.2522576437323333
34.0	0.2578595354982435	34.0	0.251541611689471
35.0	0.2580080579618643	35.0	0.25095148146065754
36.0	0.2582408207973305	36.0	0.2502796815885436
37.0	0.2585655779908578	37.0	0.24956960826011435
38.0	0.25890573817153906	38.0	0.2489803161485458
39.0	0.2593876595984707	39.0	0.24831869350916022
40.0	0.2599989470197986	40.0	0.24761880780150147
41.0	0.2606155333603833	41.0	0.24703421642702775
42.0	0.2612222230148726	42.0	0.24652734121244774
43.0	0.2619664339047669	43.0	0.24599333952421834
44.0	0.2628332387412992	44.0	0.24540837172611088
45.0	0.263766929806266	45.0	0.2448038426983697
46.0	0.26466509218996115	46.0	0.24432161549306097
47.0	0.26563744984467064	47.0	0.24385428075161578
48.0	0.2667211780314523	48.0	0.24341328964472622
49.0	0.26811215445392667	49.0	0.24290386086136642
50.0	0.2694943582903049	50.0	0.2423908168252324


==> paper_01_errors.dat <==
iter	l1_lsqr	l1_sflsqr	l2_lsqr	l2_sflsqr
1.0	0.9033219136035757	0.9026364804741649	0.9034011639472173	0.9044076088518999
2.0	0.8528731683656746	0.8536388440041321	0.8530605425390677	0.8564039747752292
3.0	0.8171875588325846	0.8167765544928255	0.817709924011302	0.821907452959711
4.0	0.7890579908619415	0.7872895755544099	0.7902220673651235	0.7907471572337847
5.0	0.765616823152478	0.7614750856532765	0.7677851426995055	0.7665511259897824
6.0	0.7453502743624487	0.7453217056866978	0.7484423574662139	0.745897033105157
7.0	0.7273663300487042	0.7279323237839357	0.7309677406651833	0.7261767915285815
8.0	0.7111182359886872	0.7082768321556271	0.7147912463878867	0.7104771440431968
9.0	0.6962682910460081	0.6946369350006971	0.6998619982000948	0.6965756309339155
10.0	0.6825615250463045	0.6829432034564197	0.6860147980650587	0.690591501685723
11.0	0.6698096225425784	0.6710548351700953	0.6731488106191423	0.6845325020477037
12.0	0.6578860931576274	0.6564638226863136	0.6613582398715437	0.6749599648544021
13.0	0.6467024276978031	0.6456747930684583	0.6508076269554102	0.6622187295453998
14.0	0.6361363106545689	0.6349534410322194	0.6411186362685471	0.6493616228071427
15.0	0.6261229059054593	0.6242716065495305	0.6323000317610503	0.6399834702429436
16.0	0.6165883016314276	0.61431296993664	0.6241695745355283	0.6371310173945901
17.0	0.6074805152277397	0.6035029557873007	0.616631240428269	0.625461902584764
18.0	0.5987422477585663	0.5976218936783889	0.6095155813512845	0.6150962427279189
19.0	0.5903269558812123	0.5903894192046031	0.6027168922095794	0.6104603202245187
20.0	0.5822081713256734	0.583685323526738	0.5962528930096652	0.601925621982456
21.0	0.5743616695383915	0.575653631013945	0.5901201573402474	0.5964502507738191
22.0	0.566763062662638	0.5647145523672403	0.5842999784639952	0.5896671081147536
23.0	0.5593900190054806	0.5593395732152374	0.5787581764010657	0.5872172933445314
24.0	0.5522286318983299	0.5530049849231686	0.5735088289590103	0.5795585790635209
25.0	0.545261937036192	0.546074287698218	0.5685513331958851	0.5827169412001147
26.0	0.5384721743880777	0.5414312431489793	0.5638686805193553	0.5745062739262983
27.0	0.5318523927646396	0.5356584363752568	0.5594966064052505	0.5700016302911229
28.0	0.5253815962734737	0.5255564657180127	0.5553559052527901	0.5543182607170604
29.0	0.5190497730741969	0.5195307879871476	0.5514595451791912	0.5519495042229586
30.0	0.5128521284160642	0.5143574587021575	0.5478578800233996	0.5483847437614168
31.0	0.5067733863394056	0.5071232494312137	0.544511445172643	0.5454740087683861
32.0	0.5008129006769713	0.4989238424058041	0.5414624776783072	0.5383469555822679
33.0	0.4949698782875754	0.4914942722022531	0.5387547082931642	0.5351792855615523
34.0	0.4892505609667353	0.48252816059252307	0.5364266892279729	0.5353683255443348
35.0	0.4836402212185089	0.4731509203964721	0.534429433810596	0.5332905434743981
36.0	0.47812814528436304	0.4659843187545891	0.5327038974111044	0.5324388757442765
37.0	0.4726986398066628	0.4614630659126109	0.5312186759680123	0.5309917974929387
38.0	0.46735410302878594	0.4554052431687281	0.5299799898092261	0.5295244820881032
39.0	0.4620953204478891	0.4530149936536781	0.5289919840654828	0.5285446982446327
40.0	0.4569069544766309	0.44797566528367744	0.5282390907185885	0.530326069334273
41.0	0.45179268598008804	0.4450106463557951	0.5277366508327802	0.5315868152382527
42.0	0.4467532599296577	0.43955291484274295	0.5274728799578323	0.5320358604043494
43.0	0.4417880199994133	0.4330680104815842	0.5274289909164723	0.5340743049966932
44.0	0.4368941240054964	0.4263446303560767	0.5275866031704988	0.5345184986601283
45.0	0.4320613819791909	0.4227344375452876	0.5279347846323026	0.534970115407481
46.0	0.42728916295401054	0.41908098644150105	0.5284966398276806	0.5369071541752878
47.0	0.422582344407187	0.4140807003032673	0.5292557825369013	0.5384075489095378
48.0	0.41793612766963606	0.40749713059225917	0.5302091861248148	0.5491535060921331
49.0	0.41334326647163167	0.40320786124026947	0.5313665648079258	0.5545794512380875
50.0	0.4087996122559458	0.4003856306113976	0.5327266621362617	0.5694730920259043
51.0	0.4043010368186556	0.39636046782208967	0.5342986204621569	0.5694517639293649
52.0	0.3998464698773928	0.3918372477872243	0.536097845222631	0.5722830430658433
53.0	0.3954541571109308	0.3892823123762763	0.5380386543772598	0.5815871898458039
54.0	0.3911100186896438	0.38521075608549143	0.5401433869205139	0.5881758298922614
55.0	0.3868052940680597	0.38074568201267844	0.5424167133199039	0.5963561928844571
56.0	0.3825471919708323	0.3785933496680108	0.5448258324122761	0.6037230301707713
57.0	0.3783264843369586	0.3767350050554815	0.5474041929210288	0.6106538945498546
58.0	0.3741371989601878	0.3742361176145366	0.550181642009084	0.6275445555916751
59.0	0.36997543814292083	0.3707022819115244	0.5531543770432823	0.636678199251385
60.0	0.3658364837341118	0.37076107815913584	0.5563188157146484	0.6371436568513335
61.0	0.3617368071072291	0.36706645260323395	0.5592975640532181	0.6231663919809851
62.0	0.3576771565581937	0.36157759070261525	0.561679554264832	0.6237450086668114
63.0	0.3536971195215346	0.3547238597472913	0.5647037521496892	0.6230045372434215
64.0	0.35019116782824494	0.35245344872803	0.5682516486740109	0.6269917505449709
65.0	0.3474568106555513	0.34891365738847785	0.5720323089193967	0.6488873764454106
66.0	0.3439030929471025	0.3433426657908055	0.5759636856941225	0.6496201482221706
67.0	0.3400341578350737	0.3376748522693966	0.5800924690994159	0.6568814326320094
68.0	0.33622165865118137	0.3329408829330361	0.5843175799562207	0.6621537311853284
69.0	0.33300952245002235	0.32803959010466643	0.5877688269233112	0.6738607545203851
70.0	0.33034586617777717	0.3214756480767806	0.5913340617724898	0.6764233513330156
71.0	0.32678615533753114	0.31789802435882303	0.5960911260572908	0.6782766253534497
72.0	0.3230006009959974	0.31721650098339804	0.6013337265606925	0.6871474700186985
73.0	0.31922809675047475	0.3146363291654884	0.6068216577300314	0.6883028967098063
74.0	0.31564245085431936	0.31122067302724404	0.6124229993893562	0.686455392197771
75.0	0.31298958302839275	0.30569809654232694	0.6172427566981507	0.7022716254640822
76.0	0.3100919468555909	0.3032168714728499	0.6212527040053633	0.7145225243883833
77.0	0.30650225402383074	0.299919303805943	0.6269242301938097	0.7153944549140883
78.0	0.30285990534433976	0.29485638328812624	0.6330133833949787	0.7155981683742191
79.0	0.2993458670966457	0.29530272918673584	0.6389264368223582	0.7656769592998297
80.0	0.29663282932297624	0.28992686673884077	0.6437324377039174	0.7745537270380671
81.0	0.2940873707753369	0.2872933591246309	0.6479306722974556	0.772260649676413
82.0	0.2906952782069742	0.2838624705099335	0.6537871712398163	0.7783069664588806
83.0	0.28720812844193727	0.2822048121516274	0.6599859367235797	0.7925170540372138
84.0	0.2837521587970618	0.281295406017093	0.6662224167389532	0.7933469127173883
85.0	0.28042594712382113	0.273426314199491	0.6722569859227824	0.7926142618102585
86.0	0.27796648808314334	0.2663307874291989	0.6766161776464673	0.8037477985833275
87.0	0.275534608895293	0.26474086340545727	0.6814668323786248	0.8230741834156398
88.0	0.2722909470516693	0.26155625987398134	0.6877965275282627	0.8204101601690047
89.0	0.2690054553959522	0.25787194494480115	0.6941482497877228	0.820301178323251
90.0	0.2661154729565925	0.25524874651748414	0.6989023059196043	0.8222054583619104
91.0	0.2641528014460329	0.25458036529853983	0.7034946689859983	0.8396876362247381
92.0	0.2612519616233067	0.2526194978483137	0.7098455291096272	0.8518661055969179
93.0	0.25809507582287544	0.24698176029564123	0.7162527529334141	0.8491010633952635
94.0	0.2552335720750599	0.24327512906246276	0.7207429107211212	0.8625939865428182
95.0	0.25338017934076285	0.24091812214755276	0.7255903127359724	0.8911645247679065
96.0	0.2506750238064852	0.23983155355967348	0.731847745083521	0.9088029349174984
97.0	0.24763646316669197	0.23658106981302782	0.7382143425216589	0.9907675926360188
98.0	0.24463718556565564	0.23524790171737886	0.7438006839771919	1.0144391435022184
99.0	0.24221799656747095	0.23057757675405574	0.7476773198779347	1.0191394776110514
100.0	0.24035034899346697	0.23051146171055653	0.753649975212868	1.0140711480775404


==> paper_01_residuals.dat <==
iter	l1_lsqr	l1_sflsqr	l2_lsqr	l2_sflsqr
1.0	0.500128293351382	0.5003524468166751	0.5098193731060464	0.5102516976422594
2.0	0.3333268115431168	0.3334945686326228	0.34553018826791776	0.34778463931914216
3.0	0.2498656211682561	0.24999131900813995	0.2644552218206075	0.2688582411165704
4.0	0.19977656404989008	0.2007879878010677	0.2169223991027068	0.21995789838228477
5.0	0.16645349813243776	0.16983236597612086	0.1867715123542058	0.18870401627667213
6.0	0.1426969777371765	0.14513272012263606	0.16629287100703058	0.1681336414171318
7.0	0.12489541495229889	0.12644107470151503	0.15155063384725267	0.15460295080187045
8.0	0.11104026063173354	0.11263333520589555	0.14036876653205047	0.14347623514416205
9.0	0.09995000007018631	0.1012072084108328	0.13164974015300646	0.13458623879831255
10.0	0.09086424102532643	0.09329597975003803	0.12464125587752495	0.1302071034946973
11.0	0.08327613071007753	0.08581392952915062	0.11885670291672165	0.12570067330969706
12.0	0.07684590482851707	0.07862242211522377	0.11404529023682644	0.12095594646901499
13.0	0.07134144604864448	0.07251434993853068	0.11010022780247426	0.11721394555673753
14.0	0.06656704347925158	0.0680179222384419	0.10675663396548647	0.11304136256970601
15.0	0.06239422447128075	0.06368761134383473	0.10394936416666563	0.11001167024066127
16.0	0.0587133122054422	0.06019784919640596	0.10154707075823667	0.10874355765794615
17.0	0.055447148876784876	0.05725099286930419	0.09950054720471015	0.10716166151963008
18.0	0.05252572345068489	0.05445673671259293	0.09771367058752008	0.10476834824752683
19.0	0.04989288313865649	0.052010596197110036	0.09611439496136016	0.10349113185320523
20.0	0.04750895418415532	0.04965738005654492	0.09468252375359976	0.10181408529148037
21.0	0.04534114336305491	0.04710572372789389	0.09339764017350938	0.10037440900165125
22.0	0.04336144340151089	0.04593159104739346	0.09223955798204873	0.09917657271948149
23.0	0.04154713163903728	0.04386212732748502	0.09119557857440146	0.0983745767195963
24.0	0.039879727267317755	0.042075326693391396	0.09025741848400982	0.09717557944695385
25.0	0.03834106573325967	0.040270968738332906	0.08940376842235054	0.09818619581405962
26.0	0.03691576619188998	0.038982710575491915	0.08861887401442897	0.09749600625638867
27.0	0.03559279593659485	0.03778328096876632	0.08790059813519702	0.09723845413171692
28.0	0.03436039785775654	0.036826780209640746	0.08723522700099742	0.09777441896373827
29.0	0.03320913357968786	0.03576543036677378	0.08661546059159221	0.0973334520649294
30.0	0.03213123803031729	0.03475296823553615	0.0860377474928151	0.09624975611489266
31.0	0.031118547996833508	0.03407860964435552	0.085491293990695	0.09542419654116659
32.0	0.030166046447151592	0.033154055016015205	0.08497801560410996	0.09575630752044091
33.0	0.02926890035765655	0.03282643288146731	0.08449686219019444	0.09616579792357265
34.0	0.028424378767899112	0.03286213332056891	0.08405475140974225	0.09628864354128545
35.0	0.027626873750559725	0.03236833017212288	0.08364097099263511	0.09621715207436993
36.0	0.026872419975105588	0.03156372173084946	0.0832514721105517	0.09610987718278707
37.0	0.026156103167404163	0.030700975519051345	0.08287663225016216	0.09543432033423933
38.0	0.025476035268284646	0.02980954171782237	0.082520718501113	0.09556462726383302
39.0	0.02483015273063676	0.029053474922246657	0.08218526847882666	0.09507888212086643
40.0	0.02421451958376809	0.028156668531134094	0.08186147321381317	0.09412781511597443
41.0	0.02362771138008534	0.02775754154268568	0.08155292183205726	0.09442051721760963
42.0	0.02306826024579578	0.027412260108886623	0.08126153826523326	0.09430926430148762
43.0	0.022534653906534245	0.02654416027142885	0.08098747019502994	0.09418982573439873
44.0	0.02202529947583656	0.025499984637238352	0.08072933460452777	0.09435962891731703
45.0	0.021537929945372455	0.02497745652686301	0.08048193172447983	0.09400091632785282
46.0	0.021071163817865852	0.02445041345683879	0.08024405857341214	0.09409356173541855
47.0	0.020624450333089385	0.02387856022029638	0.08001831181802782	0.09392423533842122
48.0	0.020196389282202	0.023323305521519913	0.07980283046236608	0.09493087446760058
49.0	0.019785440131917	0.0228759814489243	0.07959465195186899	0.09529496228770666
50.0	0.019390453117558416	0.022516757932961623	0.07939281758358459	0.09559034126838371
51.0	0.01901034086195791	0.022326267463042893	0.07919607795601535	0.09559407100097692
52.0	0.018644235132085935	0.022056767601230952	0.07900408198225373	0.0947661040762033
53.0	0.01829297082101366	0.02174198430891295	0.07882467483533688	0.09526481942883015
54.0	0.017954960365133985	0.021411970639773147	0.07865265669326299	0.09544239494123312
55.0	0.017629086719674926	0.021139080757774462	0.07848580534234442	0.09497462171789958
56.0	0.01731529608945038	0.02090257909354555	0.07832665632920312	0.09475300775073733
57.0	0.017012476494661987	0.020520862428824862	0.07817209548160309	0.09451976563615637
58.0	0.016719755379564664	0.02018842480990369	0.07802033874788643	0.0943177668834257
59.0	0.01643652258287753	0.01991186652116408	0.07787110760640004	0.09417299218825391
60.0	0.01616206089864767	0.019922324746167962	0.07772459098302767	0.0941320648931189
61.0	0.015896999455059794	0.019598290607146986	0.07759688450083434	0.0942576856689769
62.0	0.01564117802679393	0.01917299126995669	0.07750058017486637	0.09417796346711496
63.0	0.015396663584888814	0.01870280275282106	0.07738474785196926	0.09422498016981462
64.0	0.015186450564292736	0.01849862826645665	0.07725732841504128	0.09392344240163168
65.0	0.015025131604129941	0.018153518552797964	0.07713102875189295	0.09459758018958156
66.0	0.014819148307745807	0.018259497531994826	0.07700824571337174	0.09457689700634278
67.0	0.014600039939748266	0.01819237585507581	0.07688793756385538	0.09454026156288292
68.0	0.014389003771844494	0.01831133335493967	0.07677253662599846	0.09448641844500408
69.0	0.014215134648705921	0.01758326203716979	0.07668301726919524	0.09444027871082891
70.0	0.014072809546993378	0.017594260247733397	0.07659468506993086	0.09443882227150383
71.0	0.013886065206969665	0.017185171270548426	0.07648220605863457	0.0939690739301504
72.0	0.01369178883694244	0.01708444568620605	0.07636463755578375	0.09378508062476011
73.0	0.013502166081983001	0.016828332058012683	0.0762481923215242	0.09379146218348035
74.0	0.013325586891978599	0.016798825005600128	0.07613558978880752	0.09449672699700505
75.0	0.013197280504455306	0.016614179247481455	0.07604313397769723	0.09475081656660639
76.0	0.013058466895632118	0.01637969970407867	0.07596898226504113	0.09482366197525537
77.0	0.012889855174899146	0.01609683477659056	0.07586782928941059	0.09483999021167377
78.0	0.012722118625170592	0.01571092051718531	0.07576362351575598	0.09526247358226463
79.0	0.01256335360304964	0.01575121860748237	0.07566673156107812	0.09945727617346703
80.0	0.012443126376924993	0.015384780485846367	0.0755905145712524	0.09958740970132808
81.0	0.012331256084400515	0.015352857117362374	0.07552588074001436	0.09966358752712379
82.0	0.012184751979148535	0.015146911496385291	0.07543867576946782	0.09952782299564403
83.0	0.012036882651297872	0.015033143556315746	0.07534985257167005	0.09944438995234486
84.0	0.011892952001852182	0.014935667655723918	0.07526384079980629	0.09941725855579969
85.0	0.011756921960854257	0.014731813974053655	0.07518352614869275	0.09940827799553997
86.0	0.011658114739247723	0.014238886190056156	0.07512711637179134	0.09943347671574534
87.0	0.011561055682865093	0.014170051595790283	0.07506590168831533	0.09980574758233599
88.0	0.011433866498160573	0.014123824999703953	0.07498820302394152	0.0996883081900614
89.0	0.011307292297249699	0.01408156060525238	0.07491262130122474	0.09937229766719109
90.0	0.011197911145342717	0.013869158237285422	0.07485759150368541	0.09924827683246658
91.0	0.01112435804349165	0.013830808906311193	0.07480561021806355	0.09943944692431328
92.0	0.011016865164682248	0.013839445197568566	0.07473560307934836	0.09975163647091992
93.0	0.010901842384325521	0.013585869844592997	0.07466702037599428	0.10148905936989779
94.0	0.010799384862637167	0.013662409813587989	0.07461999995160974	0.10147079999020128
95.0	0.010733781079345379	0.013516405832908552	0.07457021305366947	0.10143834314559651
96.0	0.010638917203174012	0.013488201524579366	0.07450738383363129	0.10162089523629839
97.0	0.01053421026067554	0.013447336883581275	0.07444499347290923	0.10547335363866693
98.0	0.010432613204023911	0.013370852540530097	0.07439136346933112	0.10564190583932408
99.0	0.010352112692905509	0.013604686784776455	0.07435475715251338	0.10568575068121834
100.0	0.010290346049099097	0.01359288292292424	0.07429929122930141	0.10544572592104716


==> paper_01_sflsmr_errors.dat <==
iter	l1_lsqr	l1_sflsqr	l1_sflsmr	l2_lsqr	l2_sflsqr	l2_sflsmr
1.0	0.9033219136035757	0.9026364804741649	0.9093473576357554	0.9034011639472173	0.9044076088518999	0.9077419378774382
2.0	0.8528731683656746	0.8536388440041321	0.8645450138815056	0.8530605425390677	0.8564039747752292	0.8639130597645149
3.0	0.8171875588325846	0.8167765544928255	0.8307609764751233	0.817709924011302	0.821907452959711	0.83149454045143
4.0	0.7890579908619415	0.7872895755544099	0.8076714645322707	0.7902220673651235	0.7907471572337847	0.8053275899703605
5.0	0.765616823152478	0.7614750856532765	0.7831668935224632	0.7677851426995055	0.7665511259897824	0.7884040313538112
6.0	0.7453502743624487	0.7453217056866978	0.7662163303323379	0.7484423574662139	0.745897033105157	0.7675675675910635
7.0	0.7273663300487042	0.7279323237839357	0.7486695248084437	0.7309677406651833	0.7261767915285815	0.7498164144524794
8.0	0.7111182359886872	0.7082768321556271	0.7331808802461635	0.7147912463878867	0.7104771440431968	0.7356576821325811
9.0	0.6962682910460081	0.6946369350006971	0.7196712615456606	0.6998619982000948	0.6965756309339155	0.7230939617530039
10.0	0.6825615250463045	0.6829432034564197	0.7072787013984146	0.6860147980650587	0.690591501685723	0.7092984886741882
11.0	0.6698096225425784	0.6710548351700953	0.693672244394477	0.6731488106191423	0.6845325020477037	0.6956132852928977
12.0	0.6578860931576274	0.6564638226863136	0.6829811570542011	0.6613582398715437	0.6749599648544021	0.684223882828997
13.0	0.6467024276978031	0.6456747930684583	0.6739063182571565	0.6508076269554102	0.6622187295453998	0.6739666148652541
14.0	0.6361363106545689	0.6349534410322194	0.6635283145601678	0.6411186362685471	0.6493616228071427	0.6664261123384502
15.0	0.6261229059054593	0.6242716065495305	0.6510571951521421	0.6323000317610503	0.6399834702429436	0.6574055274372116
16.0	0.6165883016314276	0.61431296993664	0.6394034873942699	0.6241695745355283	0.6371310173945901	0.6477458441059004
17.0	0.6074805152277397	0.6035029557873007	0.6305408177733309	0.616631240428269	0.625461902584764	0.6395907330221938
18.0	0.5987422477585663	0.5976218936783889	0.6233272254524013	0.6095155813512845	0.6150962427279189	0.6340901420128041
19.0	0.5903269558812123	0.5903894192046031	0.6168602249848733	0.6027168922095794	0.6104603202245187	0.6282783722794281
20.0	0.5822081713256734	0.583685323526738	0.611513016296072	0.5962528930096652	0.601925621982456	0.617286679590387
21.0	0.5743616695383915	0.575653631013945	0.6032848360450175	0.5901201573402474	0.5964502507738191	0.6129741336904473
22.0	0.566763062662638	0.5647145523672403	0.5949874452054956	0.5842999784639952	0.5896671081147536	0.6070853148491251
23.0	0.5593900190054806	0.5593395732152374	0.5909060755905545	0.5787581764010657	0.5872172933445314	0.6018787714466334
24.0	0.5522286318983299	0.5530049849231686	0.5820814871554201	0.5735088289590103	0.5795585790635209	0.5952792890570979
25.0	0.545261937036192	0.546074287698218	0.575817958545758	0.5685513331958851	0.5827169412001147	0.5891931115260834
26.0	0.5384721743880777	0.5414312431489793	0.5690137490656824	0.5638686805193553	0.5745062739262983	0.5850452928008107
27.0	0.5318523927646396	0.5356584363752568	0.563741478700379	0.5594966064052505	0.5700016302911229	0.5814227007207028
28.0	0.5253815962734737	0.5255564657180127	0.5588093334597811	0.5553559052527901	0.5543182607170604	0.5787098323298249
29.0	0.5190497730741969	0.5195307879871476	0.5518727867368367	0.5514595451791912	0.5519495042229586	0.5744181936199081
30.0	0.5128521284160642	0.5143574587021575	0.5462581409265227	0.5478578800233996	0.5483847437614168	0.5699275723588156
31.0	0.5067733863394056	0.5071232494312137	0.5406761592199973	0.544511445172643	0.5454740087683861	0.5648206118818213
32.0	0.5008129006769713	0.4989238424058041	0.5351696758464816	0.5414624776783072	0.5383469555822679	0.5609179623264928
33.0	0.4949698782875754	0.4914942722022531	0.5290889860709425	0.5387547082931642	0.5351792855615523	0.5571019374165014
34.0	0.4892505609667353	0.48252816059252307	0.5231243721289253	0.5364266892279729	0.5353683255443348	0.5521494504980771
35.0	0.4836402212185089	0.4731509203964721	0.5160252628833937	0.534429433810596	0.5332905434743981	0.5493354899467933
36.0	0.47812814528436304	0.4659843187545891	0.5098848254350861	0.5327038974111044	0.5324388757442765	0.5468160373776111
37.0	0.4726986398066628	0.4614630659126109	0.5076885208289629	0.5312186759680123	0.5309917974929387	0.5442390172756607
38.0	0.46735410302878594	0.4554052431687281	0.5030916311321836	0.5299799898092261	0.5295244820881032	0.5409515323006998
39.0	0.4620953204478891	0.4530149936536781	0.49724122106100727	0.5289919840654828	0.5285446982446327	0.5378481133815269
40.0	0.4569069544766309	0.44797566528367744	0.494714087231667	0.5282390907185885	0.530326069334273	0.536048513066642
41.0	0.45179268598008804	0.4450106463557951	0.4908164036893258	0.5277366508327802	0.5315868152382527	0.5341741571671486
42.0	0.4467532599296577	0.43955291484274295	0.4869990921492049	0.5274728799578323	0.5320358604043494	0.5329163101235931
43.0	0.4417880199994133	0.4330680104815842	0.4795886976189728	0.5274289909164723	0.5340743049966932	0.5309043302656739
44.0	0.4368941240054964	0.4263446303560767	0.4772388478116349	0.5275866031704988	0.5345184986601283	0.5296068838345984
45.0	0.4320613819791909	0.4227344375452876	0.47272825282256886	0.5279347846323026	0.534970115407481	0.528628905233958
46.0	0.42728916295401054	0.41908098644150105	0.46881534862989144	0.5284966398276806	0.5369071541752878	0.5274769821780957
47.0	0.422582344407187	0.4140807003032673	0.4665040109201159	0.5292557825369013	0.5384075489095378	0.5266863443814167
48.0	0.41793612766963606	0.40749713059225917	0.462993057430861	0.5302091861248148	0.5491535060921331	0.5254411235987787
49.0	0.41334326647163167	0.40320786124026947	0.4599363539560913	0.5313665648079258	0.5545794512380875	0.524157486605908
50.0	0.4087996122559458	0.4003856306113976	0.4557843414120207	0.5327266621362617	0.5694730920259043	0.5231942738768209
51.0	0.4043010368186556	0.39636046782208967	0.4524781325596441	0.5342986204621569	0.5694517639293649	0.5223262196154822
52.0	0.3998464698773928	0.3918372477872243	0.4479274123589918	0.536097845222631	0.5722830430658433	0.521220021586844
53.0	0.3954541571109308	0.3892823123762763	0.4411075127742445	0.5380386543772598	0.5815871898458039	0.5204746503038867
54.0	0.3911100186896438	0.38521075608549143	0.4374107803865953	0.5401433869205139	0.5881758298922614	0.52014392056318
55.0	0.3868052940680597	0.38074568201267844	0.4313406247324817	0.5424167133199039	0.5963561928844571	0.5198115318269857
56.0	0.3825471919708323	0.3785933496680108	0.43009638816574425	0.5448258324122761	0.6037230301707713	0.5199920001907111
57.0	0.3783264843369586	0.3767350050554815	0.42530688715883597	0.5474041929210288	0.6106538945498546	0.5199464584534568
58.0	0.3741371989601878	0.3742361176145366	0.421758352186867	0.550181642009084	0.6275445555916751	0.5204598849908102
59.0	0.36997543814292083	0.3707022819115244	0.41928877226503114	0.5531543770432823	0.636678199251385	0.521110678802627
60.0	0.3658364837341118	0.37076107815913584	0.4150300957702705	0.5563188157146484	0.6371436568513335	0.5221999914278633
61.0	0.3617368071072291	0.36706645260323395	0.40971472370932066	0.5592975640532181	0.6231663919809851	0.5226479221047571
62.0	0.3576771565581937	0.36157759070261525	0.40552263502113545	0.561679554264832	0.6237450086668114	0.5234583438219963
63.0	0.3536971195215346	0.3547238597472913	0.40147520467558634	0.5647037521496892	0.6230045372434215	0.5246414810395968
64.0	0.35019116782824494	0.35245344872803	0.3940579096173633	0.5682516486740109	0.6269917505449709	0.5255011719111423
65.0	0.3474568106555513	0.34891365738847785	0.39071815993504394	0.5720323089193967	0.6488873764454106	0.5254973605211468
66.0	0.3439030929471025	0.3433426657908055	0.38849160784407505	0.5759636856941225	0.6496201482221706	0.5263162584700937
67.0	0.3400341578350737	0.3376748522693966	0.38180646289673376	0.5800924690994159	0.6568814326320094	0.528770413304261
68.0	0.33622165865118137	0.3329408829330361	0.3773033245347181	0.5843175799562207	0.6621537311853284	0.5298358822407706
69.0	0.33300952245002235	0.32803959010466643	0.37472826823824595	0.5877688269233112	0.6738607545203851	0.5318474092141768
70.0	0.33034586617777717	0.3214756480767806	0.37026005976896553	0.5913340617724898	0.6764233513330156	0.532860769827305
71.0	0.32678615533753114	0.31789802435882303	0.36720832557005967	0.5960911260572908	0.6782766253534497	0.5337477785111799
72.0	0.3230006009959974	0.31721650098339804	0.3620260438714867	0.6013337265606925	0.6871474700186985	0.533955205570731
73.0	0.31922809675047475	0.3146363291654884	0.35845538180315506	0.6068216577300314	0.6883028967098063	0.5334030668841417
74.0	0.31564245085431936	0.31122067302724404	0.3581396403306254	0.6124229993893562	0.686455392197771	0.5350446932759799
75.0	0.31298958302839275	0.30569809654232694	0.35483266638152744	0.6172427566981507	0.7022716254640822	0.5365604402693488
76.0	0.3100919468555909	0.3032168714728499	0.3511102876252097	0.6212527040053633	0.7145225243883833	0.5382428588271038
77.0	0.30650225402383074	0.299919303805943	0.3478068715667433	0.6269242301938097	0.7153944549140883	0.5412034036721236
78.0	0.30285990534433976	0.29485638328812624	0.34627041347204246	0.6330133833949787	0.7155981683742191	0.5426325737559168
79.0	0.2993458670966457	0.29530272918673584	0.3424698996705697	0.6389264368223582	0.7656769592998297	0.5464891689956818
80.0	0.29663282932297624	0.28992686673884077	0.3396703494253414	0.6437324377039174	0.7745537270380671	0.5478077990110384
81.0	0.2940873707753369	0.2872933591246309	0.3350333487294262	0.6479306722974556	0.772260649676413	0.5522526894614268
82.0	0.2906952782069742	0.2838624705099335	0.33303321880502806	0.6537871712398163	0.7783069664588806	0.5598667317906226
83.0	0.28720812844193727	0.2822048121516274	0.33017274846159533	0.6599859367235797	0.7925170540372138	0.5647837349519166
84.0	0.2837521587970618	0.281295406017093	0.3224838572404858	0.6662224167389532	0.7933469127173883	0.5673894922191066
85.0	0.28042594712382113	0.273426314199491	0.3205779961252854	0.6722569859227824	0.7926142618102585	0.5685371664694222
86.0	0.27796648808314334	0.2663307874291989	0.31775511634461523	0.6766161776464673	0.8037477985833275	0.5702556226884636
87.0	0.275534608895293	0.26474086340545727	0.3169010215116361	0.6814668323786248	0.8230741834156398	0.5746358710897275
88.0	0.2722909470516693	0.26155625987398134	0.31394150156492673	0.6877965275282627	0.8204101601690047	0.5724024042148181
89.0	0.2690054553959522	0.25787194494480115	0.31026224800376384	0.6941482497877228	0.820301178323251	0.5776585840047223
90.0	0.2661154729565925	0.25524874651748414	0.30905868819203425	0.6989023059196043	0.8222054583619104	0.5800753081559199
91.0	0.2641528014460329	0.25458036529853983	0.3044725738351734	0.7034946689859983	0.8396876362247381	0.5884940257646328
92.0	0.2612519616233067	0.2526194978483137	0.3033424019104572	0.7098455291096272	0.8518661055969179	0.593066395391579
93.0	0.25809507582287544	0.24698176029564123	0.2995208863232546	0.7162527529334141	0.8491010633952635	0.5911176361320906
94.0	0.2552335720750599	0.24327512906246276	0.2960930034453928	0.7207429107211212	0.8625939865428182	0.5937603324087415
95.0	0.25338017934076285	0.24091812214755276	0.295599084036434	0.7255903127359724	0.8911645247679065	0.5946250339786306
96.0	0.2506750238064852	0.23983155355967348	0.29551208394771766	0.731847745083521	0.9088029349174984	0.5972413196642791
97.0	0.24763646316669197	0.23658106981302782	0.29200845043573015	0.7382143425216589	0.9907675926360188	0.5998478748229139
98.0	0.24463718556565564	0.23524790171737886	0.28943493863673286	0.7438006839771919	1.0144391435022184	0.6033622423132844
99.0	0.24221799656747095	0.23057757675405574	0.2825800949949603	0.7476773198779347	1.0191394776110514	0.6097417484298623
100.0	0.24035034899346697	0.23051146171055653	0.28166449656566195	0.753649975212868	1.0140711480775404	0.6107716053637943


==> paper_01_sflsmr_residuals.dat <==
iter	l1_lsqr	l1_sflsqr	l1_sflsmr	l2_lsqr	l2_sflsqr	l2_sflsmr
1.0	0.500128293351382	0.5003524468166751	0.5117284913139261	0.5098193731060464	0.5102516976422594	0.5164033633923087
2.0	0.3333268115431168	0.3334945686326228	0.35126383872587846	0.34553018826791776	0.34778463931914216	0.3612515826115784
3.0	0.2498656211682561	0.24999131900813995	0.26530499931724183	0.2644552218206075	0.2688582411165704	0.2800835720309868
4.0	0.19977656404989008	0.2007879878010677	0.2190233026976088	0.2169223991027068	0.21995789838228477	0.23037961926328177
5.0	0.16645349813243776	0.16983236597612086	0.18024813627640313	0.1867715123542058	0.18870401627667213	0.20417121055576373
6.0	0.1426969777371765	0.14513272012263606	0.15771831586985502	0.16629287100703058	0.1681336414171318	0.17838816972769894
7.0	0.12489541495229889	0.12644107470151503	0.1377887248976143	0.15155063384725267	0.15460295080187045	0.16089284654502822
8.0	0.11104026063173354	0.11263333520589555	0.12271526329825885	0.14036876653205047	0.14347623514416205	0.14924853844742814
9.0	0.09995000007018631	0.1012072084108328	0.11111761112606656	0.13164974015300646	0.13458623879831255	0.1403833477316344
10.0	0.09086424102532643	0.09329597975003803	0.101519881109511	0.12464125587752495	0.1302071034946973	0.13209421003012123
11.0	0.08327613071007753	0.08581392952915062	0.09223022508894753	0.11885670291672165	0.12570067330969706	0.12501427343137034
12.0	0.07684590482851707	0.07862242211522377	0.08558648386225659	0.11404529023682644	0.12095594646901499	0.1197374954115828
13.0	0.07134144604864448	0.07251434993853068	0.08037318101882701	0.11010022780247426	0.11721394555673753	0.1153759622786593
14.0	0.06656704347925158	0.0680179222384419	0.07490168297548178	0.10675663396548647	0.11304136256970601	0.11242143079685879
15.0	0.06239422447128075	0.06368761134383473	0.06901191761624982	0.10394936416666563	0.11001167024066127	0.10920726256297668
16.0	0.0587133122054422	0.06019784919640596	0.06409121241532437	0.10154707075823667	0.10874355765794615	0.1060336283569581
17.0	0.055447148876784876	0.05725099286930419	0.060645717600055604	0.09950054720471015	0.10716166151963008	0.10356701675240339
18.0	0.05252572345068489	0.05445673671259293	0.05790858865307584	0.09771367058752008	0.10476834824752683	0.10195152746387132
19.0	0.04989288313865649	0.052010596197110036	0.05545942377016763	0.09611439496136016	0.10349113185320523	0.10035228626827183
20.0	0.04750895418415532	0.04965738005654492	0.05360371476809353	0.09468252375359976	0.10181408529148037	0.09770181119834218
21.0	0.04534114336305491	0.04710572372789389	0.05089630997964829	0.09339764017350938	0.10037440900165125	0.09668392404036505
22.0	0.04336144340151089	0.04593159104739346	0.04835428999655872	0.09223955798204873	0.09917657271948149	0.095380820526267
23.0	0.04154713163903728	0.04386212732748502	0.04703876957266278	0.09119557857440146	0.0983745767195963	0.09426589075217563
24.0	0.039879727267317755	0.042075326693391396	0.044595545352925675	0.09025741848400982	0.09717557944695385	0.0929650532351956
25.0	0.03834106573325967	0.040270968738332906	0.04300616617648469	0.08940376842235054	0.09818619581405962	0.0918342265352404
26.0	0.03691576619188998	0.038982710575491915	0.04133450698247003	0.08861887401442897	0.09749600625638867	0.09107453807683834
27.0	0.03559279593659485	0.03778328096876632	0.04011084665175037	0.08790059813519702	0.09723845413171692	0.09044235852494224
28.0	0.03436039785775654	0.036826780209640746	0.0389567442377412	0.08723522700099742	0.09777441896373827	0.08998148574362982
29.0	0.03320913357968786	0.03576543036677378	0.03743527146290972	0.08661546059159221	0.0973334520649294	0.08927367769622697
30.0	0.03213123803031729	0.03475296823553615	0.03623592873228894	0.0860377474928151	0.09624975611489266	0.088567186650411
31.0	0.031118547996833508	0.03407860964435552	0.035116588961511624	0.085491293990695	0.09542419654116659	0.08778538133472447
32.0	0.030166046447151592	0.033154055016015205	0.03405665312992039	0.08497801560410996	0.09575630752044091	0.08720886981936914
33.0	0.02926890035765655	0.03282643288146731	0.032958644970732996	0.08449686219019444	0.09616579792357265	0.08664666731850967
34.0	0.028424378767899112	0.03286213332056891	0.031925225840130626	0.08405475140974225	0.09628864354128545	0.08593054339388176
35.0	0.027626873750559725	0.03236833017212288	0.030763373896170385	0.08364097099263511	0.09621715207436993	0.08552684808464385
36.0	0.026872419975105588	0.03156372173084946	0.02981581757976962	0.0832514721105517	0.09610987718278707	0.08516098776832644
37.0	0.026156103167404163	0.030700975519051345	0.029445510986743386	0.08287663225016216	0.09543432033423933	0.08477057005788316
38.0	0.025476035268284646	0.02980954171782237	0.028726564265297648	0.082520718501113	0.09556462726383302	0.08427355577934546
39.0	0.02483015273063676	0.029053474922246657	0.027870478941812507	0.08218526847882666	0.09507888212086643	0.0837957747105599
40.0	0.02421451958376809	0.028156668531134094	0.02748750452486559	0.08186147321381317	0.09412781511597443	0.08351235672538694
41.0	0.02362771138008534	0.02775754154268568	0.026968021602191788	0.08155292183205726	0.09442051721760963	0.08321951014651172
42.0	0.02306826024579578	0.027412260108886623	0.026440216428848466	0.08126153826523326	0.09430926430148762	0.08300689163599326
43.0	0.022534653906534245	0.02654416027142885	0.02552034729098883	0.08098747019502994	0.09418982573439873	0.08264688792734126
44.0	0.02202529947583656	0.025499984637238352	0.02518453504595814	0.08072933460452777	0.09435962891731703	0.08241207581905416
45.0	0.021537929945372455	0.02497745652686301	0.024613114330141742	0.08048193172447983	0.09400091632785282	0.08223600719512585
46.0	0.021071163817865852	0.02445041345683879	0.02413363230380073	0.08024405857341214	0.09409356173541855	0.08201465510217551
47.0	0.020624450333089385	0.02387856022029638	0.023864240464149318	0.08001831181802782	0.09392423533842122	0.08186299433067391
48.0	0.020196389282202	0.023323305521519913	0.023447031189711722	0.07980283046236608	0.09493087446760058	0.08160333042532061
49.0	0.019785440131917	0.0228759814489243	0.023111013283665827	0.07959465195186899	0.09529496228770666	0.08135242522953734
50.0	0.019390453117558416	0.022516757932961623	0.022633740882415234	0.07939281758358459	0.09559034126838371	0.08113078105652105
51.0	0.01901034086195791	0.022326267463042893	0.022275181685760908	0.07919607795601535	0.09559407100097692	0.08094028340564093
52.0	0.018644235132085935	0.022056767601230952	0.021807479008230046	0.07900408198225373	0.0947661040762033	0.08060900698939026
53.0	0.01829297082101366	0.02174198430891295	0.02110972839777953	0.07882467483533688	0.09526481942883015	0.08047637557884985
54.0	0.017954960365133985	0.021411970639773147	0.02074646118058582	0.07865265669326299	0.09544239494123312	0.08021165503400632
55.0	0.017629086719674926	0.021139080757774462	0.02017467058314676	0.07848580534234442	0.09497462171789958	0.0799359283752195
56.0	0.01731529608945038	0.02090257909354555	0.020056956624717175	0.07832665632920312	0.09475300775073733	0.07968088701432542
57.0	0.017012476494661987	0.020520862428824862	0.019625317052385464	0.07817209548160309	0.09451976563615637	0.07954410235086493
58.0	0.016719755379564664	0.02018842480990369	0.019314554332303124	0.07802033874788643	0.0943177668834257	0.07934615092994854
59.0	0.01643652258287753	0.01991186652116408	0.01910051754797396	0.07787110760640004	0.09417299218825391	0.07916260608354239
60.0	0.01616206089864767	0.019922324746167962	0.018743156088412115	0.07772459098302767	0.0941320648931189	0.07894498538225657
61.0	0.015896999455059794	0.019598290607146986	0.018312588362983395	0.07759688450083434	0.0942576856689769	0.07883154759230805
62.0	0.01564117802679393	0.01917299126995669	0.017976688020530308	0.07750058017486637	0.09417796346711496	0.07869209357570955
63.0	0.015396663584888814	0.01870280275282106	0.0176648938792745	0.07738474785196926	0.09422498016981462	0.07849506736780178
64.0	0.015186450564292736	0.01849862826645665	0.01712122618963729	0.07725732841504128	0.09392344240163168	0.07840221121342299
65.0	0.015025131604129941	0.018153518552797964	0.016885321382149508	0.07713102875189295	0.09459758018958156	0.07839795204925923
66.0	0.014819148307745807	0.018259497531994826	0.016729345819676687	0.07700824571337174	0.09457689700634278	0.07826370471196889
67.0	0.014600039939748266	0.01819237585507581	0.016281900527061417	0.07688793756385538	0.09454026156288292	0.07804739087239851
68.0	0.014389003771844494	0.01831133335493967	0.015987851386082153	0.07677253662599846	0.09448641844500408	0.07792687677631055
69.0	0.014215134648705921	0.01758326203716979	0.01581397805154132	0.07668301726919524	0.09444027871082891	0.07778189135711534
70.0	0.014072809546993378	0.017594260247733397	0.015526451443834126	0.07659468506993086	0.09443882227150383	0.07766597033923153
71.0	0.013886065206969665	0.017185171270548426	0.015338835471501628	0.07648220605863457	0.0939690739301504	0.07760023717241185
72.0	0.01369178883694244	0.01708444568620605	0.015043785326525406	0.07636463755578375	0.09378508062476011	0.07758113466199662
73.0	0.013502166081983001	0.016828332058012683	0.014830838909632478	0.0762481923215242	0.09379146218348035	0.07763399737695821
74.0	0.013325586891978599	0.016798825005600128	0.014812080797164832	0.07613558978880752	0.09449672699700505	0.07751791874207453
75.0	0.013197280504455306	0.016614179247481455	0.014617516138264088	0.07604313397769723	0.09475081656660639	0.07739410659554445
76.0	0.013058466895632118	0.01637969970407867	0.014403139976716882	0.07596898226504113	0.09482366197525537	0.07725128489292063
77.0	0.012889855174899146	0.01609683477659056	0.014217415521434256	0.07586782928941059	0.09483999021167377	0.0770908195902271
78.0	0.012722118625170592	0.01571092051718531	0.014130886098044079	0.07576362351575598	0.09526247358226463	0.07697413836645187
79.0	0.01256335360304964	0.01575121860748237	0.01393069493905856	0.07566673156107812	0.09945727617346703	0.07680221822431625
80.0	0.012443126376924993	0.015384780485846367	0.013782336298530387	0.0755905145712524	0.09958740970132808	0.07672786295931507
81.0	0.012331256084400515	0.015352857117362374	0.013544817367188537	0.07552588074001436	0.09966358752712379	0.07655290414096891
82.0	0.012184751979148535	0.015146911496385291	0.013439737948736638	0.07543867576946782	0.09952782299564403	0.0763298579863239
83.0	0.012036882651297872	0.015033143556315746	0.013295019876432425	0.07534985257167005	0.09944438995234486	0.07619906440791105
84.0	0.011892952001852182	0.014935667655723918	0.012927502139038035	0.07526384079980629	0.09941725855579969	0.07611639616680611
85.0	0.011756921960854257	0.014731813974053655	0.012834106422713033	0.07518352614869275	0.09940827799553997	0.07608627479794806
86.0	0.011658114739247723	0.014238886190056156	0.012702612730294457	0.07512711637179134	0.09943347671574534	0.07604505726306536
87.0	0.011561055682865093	0.014170051595790283	0.012662864414748672	0.07506590168831533	0.09980574758233599	0.07594678681854246
88.0	0.011433866498160573	0.014123824999703953	0.012526298180278351	0.07498820302394152	0.0996883081900614	0.07599322205005749
89.0	0.011307292297249699	0.01408156060525238	0.012355717498025526	0.07491262130122474	0.09937229766719109	0.07587262252461557
90.0	0.011197911145342717	0.013869158237285422	0.012302087246029561	0.07485759150368541	0.09924827683246658	0.07582230285227604
91.0	0.01112435804349165	0.013830808906311193	0.012104712625338496	0.07480561021806355	0.09943944692431328	0.07566181484620027
92.0	0.011016865164682248	0.013839445197568566	0.01205722930862662	0.07473560307934836	0.09975163647091992	0.07552815128802712
93.0	0.010901842384325521	0.013585869844592997	0.011893943371532831	0.07466702037599428	0.10148905936989779	0.0755223516184467
94.0	0.010799384862637167	0.013662409813587989	0.011751529046958704	0.07461999995160974	0.10147079999020128	0.0754565121950028
95.0	0.010733781079345379	0.013516405832908552	0.011731351545309458	0.07457021305366947	0.10143834314559651	0.0754364342466153
96.0	0.010638917203174012	0.013488201524579366	0.011727798262252868	0.07450738383363129	0.10162089523629839	0.07537418045203395
97.0	0.01053421026067554	0.013447336883581275	0.011585215037251743	0.07444499347290923	0.10547335363866693	0.07531478469553092
98.0	0.010432613204023911	0.013370852540530097	0.01148447790120264	0.07439136346933112	0.10564190583932408	0.07525342655891921
99.0	0.010352112692905509	0.013604686784776455	0.011223763251216351	0.07435475715251338	0.10568575068121834	0.07516055907219066
100.0	0.010290346049099097	0.01359288292292424	0.011189326456486102	0.07429929122930141	0.10544572592104716	0.0751427586461477


==> paper_02_times.dat <==
method time lsqr_baseline
LSQR 23.037631315 23.037631315
FLSQR 29.562034401 23.037631315
sFLSQR 27.684276563 23.037631315
sFLSMR 26.904570069 23.037631315
sFLSQR-RND 24.14283393 23.037631315
sFLSMR-RND 24.014174163 23.037631315


==> residuals_flsqr.dat <==
iter_lsqr	res_lsqr	iter_flsqr	res_flsqr
1.0	0.12439313018694348	1.0	0.12440626815117939
2.0	0.07598884509768121	2.0	0.07604721599650603
3.0	0.062212437681600806	3.0	0.06233244243286253
4.0	0.05674089545671982	4.0	0.0568911729324458
5.0	0.05404658430850686	5.0	0.05422083805946271
6.0	0.052614289614045844	6.0	0.05280941264376269
7.0	0.051669184106766276	7.0	0.051887067720291995
8.0	0.05107477588046525	8.0	0.05130732949393622
9.0	0.050685124544921425	9.0	0.050933372793863445
10.0	0.050400340146329686	10.0	0.05066650790969878
11.0	0.0501984269557494	11.0	0.05048189737625651
12.0	0.050043846133658365	12.0	0.05034429409301023
13.0	0.04991828426464716	13.0	0.050233493322021795
14.0	0.04982354042033431	14.0	0.05015186750195879
15.0	0.04974656263529124	15.0	0.050087824064829374
16.0	0.04968010250864894	16.0	0.05003328173743151
17.0	0.049623914819620266	17.0	0.049987434404834254
18.0	0.04957933548804641	18.0	0.049951678151086844
19.0	0.04954382014525394	19.0	0.049924735702716556
20.0	0.049509617718980624	20.0	0.04989931734673169
21.0	0.04948048265948829	21.0	0.0498787327396261
22.0	0.04945543456347401	22.0	0.049862589938783154
23.0	0.049433066702658214	23.0	0.04984843128149349
24.0	0.04941295291875144	24.0	0.04983593256866043
25.0	0.04939420957012207	25.0	0.04982469355737534
26.0	0.049376364417252905	26.0	0.049814053587395206
27.0	0.049361536429083294	27.0	0.04980560936549379
28.0	0.04934719257549379	28.0	0.0497977736199175
29.0	0.04933445728014441	29.0	0.049790582142825696
30.0	0.04932183381693188	30.0	0.04978387077288715
31.0	0.049310649173506874	31.0	0.04977846937146445
32.0	0.04930074247272643	32.0	0.049773872563794244
33.0	0.049289315479601026	33.0	0.04976834413349094
34.0	0.04927934026886421	34.0	0.049763820752846875
35.0	0.04927103513447606	35.0	0.0497603591850392
36.0	0.049262207450130026	36.0	0.049756543356069605
37.0	0.04925340950114234	37.0	0.04975264606186383
38.0	0.049246228935703726	38.0	0.04974954713398618
39.0	0.04923799943635336	39.0	0.04974631541406034
40.0	0.049229623621348154	40.0	0.04974307974031853
41.0	0.04922257118252736	41.0	0.04974044643247948
42.0	0.04921649277081568	42.0	0.049738197597683935
43.0	0.049209892588918926	43.0	0.04973612123129838
44.0	0.049203154790194624	44.0	0.04973385263134333
45.0	0.04919674923213742	45.0	0.04973136770765284
46.0	0.04919120640937952	46.0	0.049729512454600173
47.0	0.04918575393228518	47.0	0.04972779722723289
48.0	0.049180220144935054	48.0	0.0497263431605944
49.0	0.04917379935684108	49.0	0.04972475738809822
50.0	0.04916801356496564	50.0	0.049723050694705756

